Concurrent CPU-GPU Task Programming using Modern C++

In this paper, we introduce Heteroflow, a new C++ library to help developers quickly write parallel CPU-GPU programs using task dependency graphs. Heteroflow leverages the power of modern C++ and task-based approaches to enable efficient implementations of heterogeneous decomposition strategies. Our new CPU-GPU programming model allows users to express a problem in a way that adapts to effective separation of concerns and expertise encapsulation. Compared with existing libraries, Heteroflow is more cost-efficient in performance scaling, programming productivity, and solution generality. We have evaluated Heteroflow on two real applications in VLSI design automation and demonstrated the performance scalability across different CPU-GPU numbers and problem sizes. At a particular example of VLSI timing analysis with million-scale tasking, Heteroflow achieved 7.7x runtime speed-up (99 vs 13 minutes) over a baseline on a machine of 40 CPU cores and 4 GPUs.

==> Fig/exp-placement/cpu-scalability.csv <==
    cores    four-gpus    three-gpus    two-gpus    one-gpu
     1       58.82        58.69         58.58       58.41
     8       19.19        19.58         19.29       19.05 
    16       14.35        14.31         14.30       14.26
    24       14.03        14.25         14.08       13.27
    32       13.47        13.34         13.50       13.24
    40       13.61        13.36         13.65       14.02 


==> Fig/exp-placement/gpu-scalability.csv <==
gpus  40     32     24     16     8      1
   1  14.02  13.24  13.27  14.26  19.05  58.41
   2  13.65  13.50  14.08  14.30  19.29  58.58
   3  13.36  13.34  14.25  14.31  19.58  58.69
   4  13.61  13.47  14.03  14.35  19.19  58.82


==> Fig/exp-placement/weak-scalability-cpu.csv <==
 N  40      32      24      16      8       1
 5  1.44    1.51    1.67    1.85    2.18    6.35
10  2.86    2.73    2.74    3.31    4.31    12.46 
15  4.03    4.21    4.21    4.96    6.01    18.21
20  6.18    5.29    5.89    6.19    7.90    24.26 
25  6.58    6.80    6.35    7.62    9.56    30.08 
30  7.94    7.95    8.08    8.91    11.19   35.80
35  9.53    9.53    9.63    10.29   12.79   41.31 
40  11.96   10.76   10.88   11.58   15.38   47.38
45  12.42   11.64   11.83   13.14   16.96   53.08
50  13.61   13.47   14.03   14.35   19.19   58.82


==> Fig/exp-placement/weak-scalability-gpu.csv <==
 N     four-gpus  three-gpus   two-gpus  one-gpu
 5     1.44       1.54         1.56      1.48
10     2.86       2.81         2.87      2.96
15     4.02       4.20         4.20      4.54
20     6.18       5.37         5.58      5.45
25     6.58       6.96         6.87      7.27
30     7.93       7.96         8.47      8.21
35     9.53       9.28         9.71      9.54
40    11.96       10.59        10.89     10.41
45    12.42       11.90        11.92     12.54
50    13.61       13.36        13.65     14.01


==> Fig/exp-timing/cpu-scalability.csv <==
    cores    four-gpus    three-gpus    two-gpus    one-gpu
     1       51.30        51.02         51.07       99.50
     8       23.00        27.80         36.14       53.30 
    16       17.67        21.00         27.82       44.73
    24       15.14        17.84         24.38       41.41
    32       14.29        16.93         24.09       39.85
    40       12.86        15.31         21.44       37.11


==> Fig/exp-timing/gpu-scalability.csv <==
gpus  40     32     24     16     8      1
   1  36.42  39.85  41.41  44.73  53.30  99.50
   2  21.97  24.09  24.38  27.82  36.14  51.07
   3  16.62  16.93  17.84  21.00  27.80  51.02
   4  12.96  14.29  15.14  17.67  23.00  51.30


==> Fig/exp-timing/weak-scalability-cpu.csv <==
N     40     32     24     16     8
32    0.46   0.56   0.61   0.75   0.85
64    0.85   0.86   1.00   1.23   1.49
128   1.68   1.66   1.87   2.33   2.97
256   3.20   3.30   3.87   4.56   5.67
512   6.34   6.71   7.36   8.83   11.70
1024  12.86  13.62  15.55  18.45  22.96


==> Fig/exp-timing/weak-scalability-gpu.csv <==
N     four-gpus  three-gpus   two-gpus  one-gpu
32    0.46       0.65         0.60      1.23
64    0.85       1.03         1.57      2.11
128   1.68       1.82         2.85      3.97
256   3.20       3.92         5.10      8.38
512   6.34       7.34         10.07     18.28
1024  12.86      15.90        21.58     36.27

